Temporal spectrum of multi-conjugate adaptive optics residuals and impact of tip-tilt anisoplanatism on astrometric observations

Multi-conjugate adaptive optics (MCAO) will assist a new era of ground-based astronomical observations with the extremely large telescopes and the Very Large Telescope. High precision relative astrometry is among the main science drivers of these systems and challenging requirements have been set for the astrometric measurements. A clear understanding of the astrometric error budget is needed and the impact of the MCAO correction has to be taken into account. In this context, we propose an analytical formulation to estimate the residual phase produced by an MCAO correction in any direction of the scientific field of view. The residual phase, computed in the temporal frequency domain, allows to consider the temporal filtering of the turbulent phase from the MCAO loop and to extract the temporal spectrum of the residuals, as well as to include other temporal effects such as the scientific integration time. The formulation is kept general and allows to consider specific frameworks by setting the telescope diameter, the turbulence profile, the guide stars constellation, the deformable mirrors configuration, the modes sensed and corrected and the tomographic reconstruction algorithm. The formalism is presented for both a closed loop and a pseudo-open loop control. We use our results to investigate the effect of tip-tilt residuals on MCAO-assisted astrometric observations. We derive an expression for the differential tilt jitter power spectrum that also includes the dependence on the scientific exposure time. Finally, we investigate the contribution of the differential tilt jitter error on the future astrometric observations with MAVIS and MAORY.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
